Uniform H-matrix Compression with Applications to Boundary Integral Equations

Boundary integral equations lead to dense system matrices when discretized, yet they are data-sparse. Using the $\mathcal{H}$-matrix format, this sparsity is exploited to achieve $\mathcal{O}(N\log N)$ complexity for storage and multiplication by a vector. This is achieved purely algebraically, based on low-rank approximations of subblocks, and hence the format is also applicable to a wider range of problems. The $\mathcal{H}^2$-matrix format improves the complexity to $\mathcal{O}(N)$ by introducing a recursive structure onto subblocks on multiple levels. However, in many cases this comes with a large proportionality constant, making the $\mathcal{H}^2$-matrix format advantageous mostly for large problems. In this paper we investigate the usefulness of a matrix format that lies in between these two: Uniform $\mathcal{H}$-matrices. An algebraic compression algorithm is introduced to transform a regular $\mathcal{H}$-matrix into a uniform $\mathcal{H}$-matrix, which maintains the asymptotic complexity. Using examples of the BEM formulation of the Helmholtz equation, we show that this scheme lowers the storage requirement and execution time of the matrix-vector product without significantly impacting the construction time.

==> M166520-data/fig2/shaft/memory_mean_H.dat <==
Eta Admissible Dense Total
1.0 107190674280.0 21163568544.0 128354242824.0
2.0 74592550704.0 11476466352.0 86069017056.0
3.0 64432519824.0 8674216704.0 73106736528.0
5.0 57802941216.0 6705073584.0 64508014800.0
7.0 55481994456.0 6139576512.0 61621570968.0
10.0 53917822392.0 5688104832.0 59605927224.0
15.0 52494709608.0 5492211552.0 57986921160.0
20.0 51941356488.0 5414416992.0 57355773480.0
30.0 51187428192.0 5339720736.0 56527148928.0
50.0 50814111816.0 5272195680.0 56086307496.0
100.0 50543766432.0 5202288432.0 55746054864.0


==> M166520-data/fig2/shaft/memory_mean_U.dat <==
Eta Admissible Dense Total
1.0 13972905288.0 21163568544.0 35136473832.0
2.0 15290727048.0 11476466352.0 26767193400.0
3.0 15835921760.0 8674216704.0 24510138464.0
5.0 17949208248.0 6705993888.0 24655202136.0
7.0 18050637528.0 6140671128.0 24191308656.0
10.0 18315732568.0 5689387944.0 24005120512.0
15.0 18409750496.0 5493654936.0 23903405432.0
20.0 18489753104.0 5415943896.0 23905697000.0
30.0 18774533304.0 5341136472.0 24115669776.0
50.0 19038653712.0 5273823168.0 24312476880.0
100.0 19151205304.0 5203939680.0 24355144984.0


==> M166520-data/fig2/trefoil/memory_mean_H.dat <==
Eta Admissible Dense Total
1.0 91442988240.0 30712803696.0 122155791936.0
2.0 61689816576.0 15948270576.0 77638087152.0
3.0 52131389496.0 12058833024.0 64190222520.0
5.0 45222308328.0 9393204384.0 54615512712.0
7.0 42275205480.0 8295223392.0 50570428872.0
10.0 40127655336.0 7542287280.0 47669942616.0
15.0 38720375112.0 7048817568.0 45769192680.0
20.0 37935329496.0 6842633904.0 44777963400.0
30.0 36921118440.0 6662278944.0 43583397384.0
50.0 36445244832.0 6527952288.0 42973197120.0
100.0 36154391688.0 6439063248.0 42593454936.0


==> M166520-data/fig2/trefoil/memory_mean_U.dat <==
Eta Admissible Dense Total
1.0 7364649120.0 30712803696.0 38077452816.0
2.0 7856479264.0 15948270576.0 23804749840.0
3.0 8648552136.0 12058833024.0 20707385160.0
5.0 9335256656.0 9393204384.0 18728461040.0
7.0 9986362592.0 8295223392.0 18281585984.0
10.0 10342963112.0 7542287280.0 17885250392.0
15.0 10603771760.0 7048817568.0 17652589328.0
20.0 10806687384.0 6842633904.0 17649321288.0
30.0 11135020456.0 6662278944.0 17797299400.0
50.0 11275128712.0 6527952288.0 17803081000.0
100.0 11381767520.0 6439063248.0 17820830768.0


==> M166520-data/fig3/trefoil-helmholtz-seq/construction-time_mean_H.dat <==
#triangles Minimum Mean
3302.0 10.568980619 10.599594986533333
5666.0 21.79332687433333 21.8696486066
10538.0 46.563039732 46.73542314713333
19834.0 97.74634787066667 98.00528609039999
34886.0 194.1434931 194.5537421964667
50324.0 324.920719008 325.9067226624667
101612.0 751.1329707126666 753.4403678351333
198920.0 1566.9548099613332 1569.9568666422667


==> M166520-data/fig3/trefoil-helmholtz-seq/construction-time_mean_U.dat <==
#triangles Minimum Mean
3302.0 13.251317998 13.298752096000001
5666.0 27.533392969999998 27.5897347426
10538.0 59.619383975333335 59.77878845273333
19834.0 125.23939825500001 125.53617102766667
34886.0 247.998884532 248.3211025549333
50324.0 415.831074989 416.5394274628666
101612.0 953.5523077686667 955.0329214444668
198920.0 2129.038426381667 2133.676356500067


==> M166520-data/fig3/trefoil-helmholtz/construction-time_mean_H.dat <==
#triangles Minimum Mean
3302.0 0.19550671933333333 0.20392723966666662
5666.0 0.350855414 0.3832247522666667
10538.0 1.1091206663333333 1.1901171312666667
19834.0 2.5638085693333337 2.6880826148000003
34886.0 5.125153766666666 5.360350314933334
50324.0 5.060586580333333 5.444348164466668
101612.0 20.129401881666666 21.267133409933333
198920.0 47.51110573466667 50.637867089066674
309396.0 54.54763519333333 59.1847207482
548870.0 230.06172362666666 244.3565969756
1234494.0 808.512586231 845.5453900429999


==> M166520-data/fig3/trefoil-helmholtz/construction-time_mean_U.dat <==
#triangles Minimum Mean
3302.0 0.372897658 0.3861613514666667
5666.0 0.6189577833333333 0.6320788477999999
10538.0 1.1356558296666668 1.2259427963333334
19834.0 2.4820063373333334 2.565006701
34886.0 5.101988698666667 5.396143531600001
50324.0 7.407402722666667 7.810441038533334
101612.0 24.600341991666667 25.8415296602
198920.0 54.351838468000004 59.056931894933335
309396.0 100.99715774466667 104.36847054779999
548870.0 305.56642028600004 313.1126418390666
1234494.0 1036.9302752756666 1091.8760871077336


==> M166520-data/fig3/trefoil-helmholtz/memperdof_mean_H.dat <==
#dofs Total
3302.0 13526.665859075307
5666.0 14874.254382868574
10538.0 16487.531346871638
19834.0 20755.158482067825
34886.0 22046.693038277055
50324.0 23538.239779561773
101612.0 26565.945229566063
198920.0 30112.583738856494
309396.0 34636.01611742449
548870.0 38797.32005028513
1234494.0 47483.199389115434


==> M166520-data/fig3/trefoil-helmholtz/memperdof_mean_U.dat <==
#dofs Total
3302.0 8679.499831751802
5666.0 8395.334666823548
10538.0 8521.318571940703
19834.0 10815.69641356593
34886.0 10390.007427366596
50324.0 9420.800042391966
101612.0 10557.49861564907
198920.0 11444.024371606676
309396.0 13082.473159891459
548870.0 15034.575751797127
1234494.0 19260.930786036854


==> M166520-data/fig3/trefoil-laplace-seq/construction-time_mean_H.dat <==
#triangles Minimum Mean
3302.0 4.925962261 4.949495846333334
5666.0 9.873445205 9.908072369533333
10538.0 20.551883586 20.644855595333336
19834.0 41.051404516333335 41.20377380873333
34886.0 78.59341189000001 78.7971238306
50324.0 124.80297730433334 125.4788485482
101612.0 271.1985549406667 273.3553335742667
198920.0 565.33726248 571.2846985158


==> M166520-data/fig3/trefoil-laplace-seq/construction-time_mean_U.dat <==
#triangles Minimum Mean
3302.0 6.722982103333334 6.736982823133334
5666.0 13.666432860666667 13.695155805866667
10538.0 29.027700464333336 29.157539494533335
19834.0 57.824200800999996 58.017626954
34886.0 111.99537023666666 112.22731124239999
50324.0 175.54673095266665 176.0880647512
101612.0 375.33879716966675 376.8987156013333
198920.0 777.0049023776666 779.4869637858666


==> M166520-data/fig3/trefoil-laplace/construction-time_mean_H.dat <==
#triangles Minimum Mean
3302.0 0.10211446466666667 0.1076353972
5666.0 0.180837154 0.19834256726666666
10538.0 0.5063787496666666 0.5462358076
19834.0 0.870147169 0.9609736423333334
34886.0 1.6427396563333334 1.7679879023333331
50324.0 1.9969208509999998 2.1535382171333333
101612.0 6.007873004 6.3815570516666655
198920.0 11.878483769999997 12.830392380666668
309396.0 16.26023671333333 17.7122877762
548870.0 38.14332320466667 42.288599223266665
1234494.0 95.93417793833333 104.50059439566667


==> M166520-data/fig3/trefoil-laplace/construction-time_mean_U.dat <==
#triangles Minimum Mean
3302.0 0.15404033733333333 0.16127537433333336
5666.0 0.284707567 0.29564511973333335
10538.0 0.5229325473333334 0.5609274422666667
19834.0 0.964280028 1.0267987948666668
34886.0 1.795425779 1.9145676664666667
50324.0 2.8718716389999996 2.947502616
101612.0 7.061317599333333 7.791964258
198920.0 14.081812014999999 15.331669512333333
309396.0 23.729040317 25.274052811933334
548870.0 53.18957359066667 55.808109835
1234494.0 122.73022480266667 134.78956021559998


==> M166520-data/fig3/trefoil-laplace/memperdof_mean_H.dat <==
#dofs Total
3302.0 12890.369473046638
5666.0 13867.924226379577
10538.0 15054.731195040173
19834.0 18455.324795805183
34886.0 18852.594622484667
50324.0 19349.540947990357
101612.0 20582.290438137225
198920.0 21715.37660701119
309396.0 23809.38206484032
548870.0 24496.528970430154
1234494.0 26000.194221546102


==> M166520-data/fig3/trefoil-laplace/memperdof_mean_U.dat <==
#dofs Total
3302.0 8424.873275455953
5666.0 8027.341883358827
10538.0 7976.519263617384
19834.0 10008.910042239477
34886.0 9276.89023931918
50324.0 8171.191231928216
101612.0 8494.933091892033
198920.0 8491.896972540608
309396.0 9686.108182106786
548870.0 9592.393914770348
1234494.0 10253.40056663792


==> M166520-data/fig4/shaft/construction-time_mean_H.dat <==
Tolerance Minimum Mean
1e-05 338.23595624166666 375.5994024189334
0.0001 92.75755687966667 99.2247146748
0.001 65.34363229 68.65283510033333
0.01 15.686632045666665 16.5287055558


==> M166520-data/fig4/shaft/construction-time_mean_U.dat <==
Tolerance Minimum Mean
1e-05 403.0923015629999 442.69623419453336
0.0001 118.75081458533333 124.80664342766666
0.001 82.66851536033334 85.76844571253334
0.01 19.129707456666665 20.2805263866


==> M166520-data/fig4/shaft/construction-time_min_H.dat <==
Tolerance Minimum Mean
1e-05 310.38854346 369.2718979826
0.0001 89.493595216 97.9497145484
0.001 63.787759038 67.1635935496
0.01 14.966184105 16.1069825072


==> M166520-data/fig4/shaft/construction-time_min_U.dat <==
Tolerance Minimum Mean
1e-05 381.076077953 440.4421011604001
0.0001 114.885716558 124.4370319218
0.001 79.45726254 83.8191102906
0.01 18.654068815 19.9322152894


==> M166520-data/fig4/shaft/construction-time_ratio.dat <==
Tolerance Minimum Mean
1e-05 0.8145054528935342 0.8484359554183248
0.0001 0.778979301320014 0.7950275077488723
0.001 0.8027933130201693 0.8004439689910471
0.01 0.8023013238251528 0.8150037745924115


==> M166520-data/fig4/shaft/memory_mean_H.dat <==
Tolerance Admissible Dense Total
1e-05 55643901168.0 5705732064.0 61349633232.0
0.0001 40676333312.0 5688076032.0 46364409344.0
0.001 28174535872.0 5688040512.0 33862576384.0
0.01 17578202672.0 5688035712.0 23266238384.0


==> M166520-data/fig4/shaft/memory_mean_U.dat <==
Tolerance Admissible Dense Total
1e-05 18885752448.0 5828670672.0 24714423120.0
0.0001 12490955290.666666 5689185072.0 18180140362.666668
0.001 7583059168.0 5688045312.0 13271104480.0
0.01 4096052346.6666665 5688035712.0 9784088058.666666


==> M166520-data/fig4/shaft/memory_ratio.dat <==
Tolerance Admissible Dense Total
1e-05 2.9463428222523738 0.9789079509002666 2.4823413006291526
0.0001 3.256462965838462 0.9998050617116574 2.550277853696354
0.001 3.7154577391265318 0.999999156124866 2.5516019736738595
0.01 4.291498541590904 1.0 2.3779669852205547


==> M166520-data/fig4/submarine/construction-time_mean_H.dat <==
Tolerance Minimum Mean
1e-05 163.37071830566666 174.3851057698
0.0001 44.142714254666664 46.6463947164
0.001 32.418327841 34.14515404546666
0.01 7.920589261333333 8.755876851066668


==> M166520-data/fig4/submarine/construction-time_mean_U.dat <==
Tolerance Minimum Mean
1e-05 196.75546458266663 207.29206725993333
0.0001 57.488022177999994 59.7085675768
0.001 40.01083613 42.02297525
0.01 10.03895053 10.472647610866666


==> M166520-data/fig4/submarine/construction-time_min_H.dat <==
Tolerance Minimum Mean
1e-05 158.606877499 173.7857938402
0.0001 43.746011489 45.2689886516
0.001 31.02949073 33.61933653219999
0.01 7.826014659 8.560120204799999


==> M166520-data/fig4/submarine/construction-time_min_U.dat <==
Tolerance Minimum Mean
1e-05 189.976910379 203.6128576488
0.0001 56.555483241 59.04373270220001
0.001 38.703290409 41.6491157486
0.01 9.548205139 10.3126808872


==> M166520-data/fig4/submarine/construction-time_ratio.dat <==
Tolerance Minimum Mean
1e-05 0.8348744970248362 0.8412531558727245
0.0001 0.773506103777507 0.7812345298084934
0.001 0.8017274604327815 0.8125353771914724
0.01 0.8196320193241713 0.8360709895348111


==> M166520-data/fig4/submarine/memory_mean_H.dat <==
Tolerance Admissible Dense Total
1e-05 27127902112.0 3845352768.0 30973254880.0
0.0001 20094895424.0 3839332704.0 23934228128.0
0.001 14271171712.0 3838526640.0 18109698352.0
0.01 9195009568.0 3838504752.0 13033514320.0


==> M166520-data/fig4/submarine/memory_mean_U.dat <==
Tolerance Admissible Dense Total
1e-05 9907273840.0 3856449072.0 13763722912.0
0.0001 6639236821.333333 3840572400.0 10479809221.333334
0.001 4203502757.3333335 3838786416.0 8042289173.333333
0.01 2379997018.6666665 3838504752.0 6218501770.666667


==> M166520-data/fig4/submarine/memory_ratio.dat <==
Tolerance Admissible Dense Total
1e-05 2.7381803057136453 0.9971226628971803 2.250354433755401
0.0001 3.026687549302454 0.9996772106157926 2.283841969115052
0.001 3.3950665756321547 0.9999323286133042 2.25180890187936
0.01 3.863454237918026 1.0 2.0959251602179276


==> M166520-data/fig5/shaft/tol-mem-error_max_H.dat <==
tolerance Memory Min Mean Max
1e-05 61418350464.0 7.34079975745765e-06 1.302574341852371e-05 2.523051890670809e-05
0.0001 46479100176.0 7.634380143833263e-05 0.0001122234964263163 0.0001686021089959506
0.001 33872078976.0 0.0005290231048137425 0.0008742983214489998 0.001267041237451747
0.01 23302177344.0 0.004329356918569303 0.00683100306103609 0.01293778413491535


==> M166520-data/fig5/shaft/tol-mem-error_max_U.dat <==
tolerance Memory Min Mean Max
3.33333e-06 24723176624.0 2.838766065513581e-06 4.087136165767862e-06 6.476038004634015e-06
3.33333e-05 18185100704.0 2.746274927064001e-05 4.160181336743499e-05 7.976879147327552e-05
0.000333333 13276209440.0 0.0002019482007102602 0.000357971236425886 0.0005700588050188381
0.00333333 9783729504.0 0.001535306673528405 0.003366379338294304 0.005610185448071103


==> M166520-data/fig5/shaft/tol-mem-error_mean_H.dat <==
tolerance Memory Min Mean Max
1e-05 61376838896.0 6.869458912775918e-06 1.1651643655582276e-05 1.989852699711959e-05
0.0001 46397486896.0 6.27951702670318e-05 9.929433378619393e-05 0.00014487057726912756
0.001 33858465552.0 0.0004330796644887392 0.0007221192305883251 0.0010945065396901167
0.01 23237330176.0 0.00356854822017142 0.006163271153640154 0.012131304322766608


==> M166520-data/fig5/shaft/tol-mem-error_mean_U.dat <==
tolerance Memory Min Mean Max
3.33333e-06 24715954432.0 2.4203460525183894e-06 3.4223579356328357e-06 5.265523357378194e-06
3.33333e-05 18176871605.333332 2.3475028454382234e-05 3.6428418712256284e-05 5.822235420258873e-05
0.000333333 13272388720.0 0.000189475573916404 0.0002793901735087914 0.0003715682885375071
0.00333333 9783269856.0 0.0014224826625859393 0.0025191662144076264 0.0037255870288473033


==> M166520-data/fig5/shaft/tol-mem-error_min_H.dat <==
tolerance Memory Min Mean Max
1e-05 61301917584.0 5.971632455571788e-06 9.507430650309966e-06 1.62764251465856e-05
0.0001 46352935680.0 5.520815351253776e-05 9.225814742123417e-05 0.00012360581047307
0.001 33838369104.0 0.000358761865039177 0.0005283654564030438 0.0008119256257913929
0.01 23170887504.0 0.003099037308972417 0.005432688110565818 0.01069657485602935


==> M166520-data/fig5/shaft/tol-mem-error_min_U.dat <==
tolerance Memory Min Mean Max
3.33333e-06 24711521680.0 1.960788709016281e-06 2.604929696797589e-06 3.84416287355222e-06
3.33333e-05 18164770368.0 2.058660435136594e-05 3.198863623587528e-05 4.437325635617496e-05
0.000333333 13268892608.0 0.0001687046692207385 0.00023411659879676 0.000261503225114965
0.00333333 9782403280.0 0.001334282703041946 0.001832550343957043 0.002305270479548397


==> M166520-data/fig5/submarine/tol-mem-error_max_H.dat <==
tolerance Memory Min Mean Max
1e-05 30997661712.0 4.004368309750793e-06 7.781765831794755e-06 1.80072543837923e-05
0.0001 23970116160.0 4.362116632132998e-05 8.151774586684401e-05 0.0002014516142881916
0.001 18142822512.0 0.000594355129670666 0.0008156650950475842 0.001403387459857497
0.01 13056796464.0 0.005066899302467253 0.006551717821061002 0.01308774437937853


==> M166520-data/fig5/submarine/tol-mem-error_max_U.dat <==
tolerance Memory Min Mean Max
3.33333e-06 13765757168.0 1.66252355477651e-06 2.648129345666915e-06 4.479891950728718e-06
3.33333e-05 10484335280.0 1.649876830354253e-05 2.440420915895831e-05 3.642975603518685e-05
0.000333333 8042809920.0 0.0001427912385687912 0.0003705354792016372 0.001059053520540279
0.00333333 6222804144.0 0.001636697943778463 0.002169052133303695 0.003185311602350586


==> M166520-data/fig5/submarine/tol-mem-error_mean_H.dat <==
tolerance Memory Min Mean Max
1e-05 30960569168.0 3.667553662491516e-06 6.127568792353418e-06 1.114270512289266e-05
0.0001 23957474432.0 4.154690656974856e-05 7.191835002297347e-05 0.00014586479229194036
0.001 18121835936.0 0.0004775821201158603 0.0006266799284123469 0.0009160547773480677
0.01 13030971776.0 0.004550398649285764 0.006372927724126586 0.009887138093571527


==> M166520-data/fig5/submarine/tol-mem-error_mean_U.dat <==
tolerance Memory Min Mean Max
3.33333e-06 13764935189.333334 1.4942064007403243e-06 2.0942375049973575e-06 3.221235227988601e-06
3.33333e-05 10480452544.0 1.5102726597535027e-05 2.304907151818153e-05 3.3364728022012935e-05
0.000333333 8042543472.0 0.0001389499246369834 0.0002984242832326863 0.0006402712539746548
0.00333333 6217914693.333333 0.0015523899587124006 0.0019931269703577824 0.0026922194773541437


==> M166520-data/fig5/submarine/tol-mem-error_min_H.dat <==
tolerance Memory Min Mean Max
1e-05 30932903712.0 3.423514610398941e-06 5.26909169467723e-06 7.067433895690686e-06
0.0001 23942431296.0 3.785076065832993e-05 5.419712557521623e-05 7.76274910012396e-05
0.001 18095688192.0 0.0003721711328962304 0.0005120697629159477 0.0006371383889092228
0.01 13010680176.0 0.003965573733685452 0.006154686392489389 0.007983775480783151


==> M166520-data/fig5/submarine/tol-mem-error_min_U.dat <==
tolerance Memory Min Mean Max
3.33333e-06 13764205264.0 1.37143500668833e-06 1.597553984200287e-06 2.093951074859151e-06
3.33333e-05 10476842848.0 1.371459867670222e-05 2.123017844332469e-05 2.964781422553397e-05
0.000333333 8042230304.0 0.0001353748386184764 0.000187015486180943 0.0002263431956188228
0.00333333 6214359376.0 0.001477827190744486 0.001679647684631882 0.001970243470615595

